Towards Ordinal Data Science

Order is one of the main instruments to measure the relationship between objects in (empirical) data. However, compared to methods that use numerical properties of objects, the amount of ordinal methods developed is rather small. One reason for this is the limited availability of computational resources in the last century that would have been required for ordinal computations. Another reason -- particularly important for this line of research -- is that order-based methods are often seen as too mathematically rigorous for applying them to real-world data. In this paper, we will therefore discuss different means for measuring and 'calculating' with ordinal structures -- a specific class of directed graphs -- and show how to infer knowledge from them. Our aim is to establish Ordinal Data Science as a fundamentally new research agenda. Besides cross-fertilization with other cornerstone machine learning and knowledge representation methods, a broad range of disciplines will benefit from this endeavor, including, psychology, sociology, economics, web science, knowledge engineering, scientometrics.

==> fig/rembrandt.tikz <==
\colorlet{mivertexcolor}{blue}
\colorlet{jivertexcolor}{red}
\colorlet{vertexcolor}{mivertexcolor!50}
\colorlet{bordercolor}{black!80}
\colorlet{linecolor}{gray}
\tikzset{vertexbase/.style 2 args={semithick, shape=circle, inner sep=3pt, outer sep=0pt, draw=bordercolor},%
  vertex/.style 2 args={vertexbase={#1}{}, fill=vertexcolor!45},%
  mivertex/.style 2 args={vertexbase={#1}{}, fill=mivertexcolor!45},%
  jivertex/.style 2 args={vertexbase={#1}{}, fill=jivertexcolor!45},%
  divertex/.style 2 args={vertexbase={#1}{}, top color=mivertexcolor!45, bottom color=jivertexcolor!45},%
  conn/.style={-, thick, color=linecolor}%
}
\begin{tikzpicture}
  \begin{scope}[scale=0.5] %
    \begin{scope} %
      \foreach \nodename/\nodetype/\param/\xpos/\ypos in {%
        0/vertex//0.0/0.0,
        1/jivertex//0.11250000000000071/4.824999999999999,
        2/jivertex//-3.0/5.0,
        3/divertex//3.212500000000004/5.399999999999999,
        4/divertex//-5.0/8.0,
        5/mivertex//-1.0/9.0,
        6/mivertex//3.012500000000001/9.725000000000001,
        7/mivertex//-2.0/13.0,
        8/vertex//0.0/16.0
      } \node[\nodetype={\param}{}] (\nodename) at (\xpos, \ypos) {};
    \end{scope}
    \begin{scope} %
      \path (5) edge[conn] (7);
      \path (2) edge[conn] (5);
      \path (2) edge[conn] (4);
      \path (1) edge[conn] (5);
      \path (1) edge[conn] (6);
      \path (6) edge[conn] (8);
      \path (0) edge[conn] (2);
      \path (0) edge[conn] (1);
      \path (0) edge[conn] (3);
      \path (7) edge[conn] (8);
      \path (4) edge[conn] (7);
      \path (3) edge[conn] (6);
    \end{scope}
    \begin{scope} %
      \foreach \nodename/\labelpos/\labelopts/\labelcontent in {%
        3/above//{Oak},
        4/above//{Group Port.},
        5/above//{$\geq$1660},
        6/above//{Family P.},
        7/above//{Canvas},
        1/below//{\textit{P.Titus}},
        2/below//{\textit{Anat. les.}},
        3/below//{\textit{Mother}},
        4/below//{\textit{Nightwatch}},
        5/below//{\textit{Staalm.}}
      } \coordinate[label={[\labelopts]\labelpos:{\labelcontent}}](c) at (\nodename);
    \end{scope}
  \end{scope}
\end{tikzpicture}


==> tikz/fische_dimdraw.tikz <==
\begin{tikzpicture}

\draw (-0,-0)--(-10,-12);
\draw (-0,-0)--(1,-5);
\draw (-0,-0)--(-1,-13);
\draw (-0,-0)--(10,-12);
\draw (-10,-12)--(-11,-15);
\draw (-10,-12)--(-5,-19);
\draw (1,-5)--(-11,-19);
\draw (1,-5)--(-0,-18);
\draw (1,-5)--(11,-17);
\draw (-1,-13)--(5,-21);
\draw (-1,-13)--(-5,-19);
\draw (-1,-13)--(-0,-18);
\draw (10,-12)--(7,-17);
\draw (10,-12)--(11,-17);
\draw (-11,-15)--(-11,-19);
\draw (-11,-15)--(-6,-22);
\draw (7,-17)--(5,-21);
\draw (7,-17)--(9,-21);
\draw (-11,-19)--(-12,-22);
\draw (-11,-19)--(-6,-26);
\draw (5,-21)--(6,-26);
\draw (-5,-19)--(-6,-22);
\draw (-0,-18)--(-6,-26);
\draw (-0,-18)--(6,-26);
\draw (11,-17)--(9,-21);
\draw (11,-17)--(13,-21);
\draw (-6,-22)--(-6,-26);
\draw (9,-21)--(6,-26);
\draw (-12,-22)--(-0,-36);
\draw (-6,-26)--(-0,-36);
\draw (13,-21)--(-0,-36);
\draw (6,-26)--(-0,-36);
\draw (-0,-0) node () {};
\draw (-10,-12) node () {};
\draw (1,-5) node () {};
\draw (-1,-13) node () {};
\draw (10,-12) node () {};
\draw (-11,-15) node () {};
\draw (7,-17) node () {};
\draw (-11,-19) node () {};
\draw (5,-21) node () {};
\draw (-5,-19) node () {};
\draw (-0,-18) node () {};
\draw (11,-17) node () {};
\draw (-6,-22) node () {};
\draw (9,-21) node () {};
\draw (-12,-22) node () {};
\draw (-6,-26) node () {};
\draw (13,-21) node () {};
\draw (6,-26) node () {};
\draw (-0,-36) node () {};
\end{tikzpicture}


==> tikz/fische_hand.tikz <==
\begin{tikzpicture}
\draw (91.98124399999999,-64.09514)--(89.877658,-67.227743);
\draw (106.66414,-67.130223)--(119.31504000000001,-73.423996);
\draw (106.78506,-79.833686)--(119.31504,-73.423996);
\draw (121.3661,-63.961716)--(117.16794,-70.338674);
\draw (123.46482,-67.104291)--(121.3661,-63.961716);
\draw (110.84611,-60.787525)--(123.46482,-67.104291);
\draw (106.78506,-79.833686)--(94.150769,-73.529081);
\draw (96.27158899999999,-70.327821)--(98.32614799999999,-67.155657);
\draw (91.993708,-64.040469)--(96.24099,-70.425034);
\draw (102.47869,-60.906842)--(115.11939,-67.143089);
\draw (106.68067,-54.392671)--(102.47869,-60.906842);
\draw (85.652749,-73.560884)--(106.78506,-79.833686);
\draw (106.68067,-54.392671)--(119.25074,-60.789044000000004);
\draw (106.78506,-79.833686)--(110.89483,-73.438228);
\draw (106.66414,-67.130223)--(110.84611000000001,-60.787525);
\draw (119.25074,-60.789044)--(121.36609999999999,-63.961715999999996);
\draw (119.31504000000001,-73.423996)--(123.46482,-67.104291);
\draw (106.68067,-54.392671)--(110.84611000000001,-60.78752499999999);
\draw (117.16794,-70.338674)--(115.11939,-67.143089);
\draw (115.11939,-67.143089)--(110.89483,-73.43822800000001);
\draw (89.877658,-67.227743)--(94.15077099999999,-73.529081);
\draw (98.32615000000001,-67.15565699999999)--(110.84611000000001,-60.78752499999999);
\draw (115.11939,-67.143089)--(119.25074,-60.789044000000004);
\draw (102.47869,-60.906842)--(89.877658,-67.227743);
\draw (117.16794,-70.338674)--(119.31504,-73.423996);
\draw (106.66414,-67.130223)--(94.150769,-73.529081);
\draw (94.15077099999999,-73.529081)--(96.27158899999999,-70.327821);
\draw (89.877658,-67.227743)--(85.652749,-73.560884);
\draw (94.09576200000001,-60.882135)--(98.32615000000001,-67.15565699999999);
\draw (94.095762,-60.882135)--(91.98124399999999,-64.09514);
\draw (106.68067,-54.392671)--(94.09576200000001,-60.882135);
\draw (102.47869,-60.906842)--(106.66414,-67.130223);
\draw (106.78506,-79.833686) node () {};
\draw (110.84611000000001,-60.78752499999999) node () {};
\draw (102.47869,-60.906842) node () {};
\node[draw=none, fill=none, shape=rectangle, align=center,font=\tiny] at (100.47869,-59.906842) {lives on\\land};
\draw (94.09576200000001,-60.882135) node () {};
\node[draw=none, fill=none, shape=rectangle, align=center,font=\tiny] at (91.09576200000001,-59.882135) {can move\\around};
\draw (106.78506,-79.833686) node () {};
\draw (98.32615000000001,-67.15565699999999) node () {};
\node[draw=none, fill=none, shape=rectangle, align=center,font=\tiny\itshape] at (100.32615000000001,-68.15565699999999) {leech};
\draw (106.66414,-67.130223) node () {};
\draw (94.15077099999999,-73.529081) node () {};
\node[draw=none, fill=none, shape=rectangle, align=center,font=\tiny\itshape] at (92.55077099999999,-74.129081) {frog};
\draw (119.25074,-60.789044000000004) node () {};
\node[draw=none, fill=none, shape=rectangle, align=center,font=\tiny] at (123.25074,-58.789044000000004) {needs\\chlorophyll};
\draw (121.36609999999999,-63.961715999999996) node () {};
\node[draw=none, fill=none, shape=rectangle, align=center,font=\tiny] at (123.36609999999999,-62.561715999999996) {one seed\\leaf};
\draw (110.89483,-73.438228) node () {};
\node[draw=none, fill=none, shape=rectangle, align=center,font=\tiny] at (107.89483,-72.438228) {two seed\\leaves};
\node[draw=none, fill=none, shape=rectangle, align=center,font=\tiny\itshape] at (112.89483,-74.438228) {bean};
\draw (85.652749,-73.560884) node () {};
\node[draw=none, fill=none, shape=rectangle, align=center,font=\tiny\itshape] at (85.652749,-75.060884) {dog};
\node[draw=none, fill=none, shape=rectangle, align=center,font=\tiny] at (82.652749,-71.560884) {suckles its\\offspring};
\draw (110.84611000000001,-60.787525) node () {};
\node[draw=none, fill=none, shape=rectangle, align=center,font=\tiny] at (112.84611000000001,-59.087525) {lives in\\water};
\draw (89.877658,-67.227743) node () {};
\draw (98.32614799999999,-67.155657) node () {};
\draw (94.095762,-60.882135) node () {};
\draw (119.31504000000001,-73.423996) node () {};
\node[draw=none, fill=none, shape=rectangle, align=center,font=\tiny\itshape] at (119.31504000000001,-74.523996) {reed};
\draw (102.47869,-60.906842) node () {};
\draw (106.66414,-67.130223) node () {};
\draw (96.24099,-70.425034) node () {};
\node[draw=none, fill=none, shape=rectangle, align=center,font=\tiny\itshape] at (94.14099,-70.425034) {bream};
\draw (121.3661,-63.961716) node () {};
\draw (91.993708,-64.040469) node () {};
\node[draw=none, fill=none, shape=rectangle, align=center,font=\tiny] at (88.993708,-63.040469) {has limbs};
\draw (119.25074,-60.789044) node () {};
\draw (115.11939,-67.143089) node () {};
\draw (96.27158899999999,-70.327821) node () {};
\draw (106.68067,-54.392671) node () {};
\node[draw=none, fill=none, shape=rectangle, align=center,font=\tiny] at (106.68067,-53.392671) {needs water to live};
\draw (110.84611,-60.787525) node () {};
\draw (110.89483,-73.43822800000001) node () {};
\draw (94.150769,-73.529081) node () {};
\draw (119.31504,-73.423996) node () {};
\draw (117.16794,-70.338674) node () {};
\node[draw=none, fill=none, shape=rectangle, align=center,font=\tiny\itshape] at (119.56794,-70.338674) {maize};
\draw (123.46482,-67.104291) node () {};
\node[draw=none, fill=none, shape=rectangle, align=center,font=\tiny\itshape] at (126.46482,-68.104291) {spike-weed};
\draw (89.877658,-67.227743) node () {};

\draw (91.98124399999999,-64.09514) node () {};


\end{tikzpicture}

==> tikz/fische_sugy.tikz <==
\begin{tikzpicture}
\draw (3.08,-0.8)--(4.5,-1.8);
\draw (3.08,-0.8)--(2.6,-1.8);
\draw (3.08,-0.8)--(3.52,-1.8);
\draw (3.08,-0.8)--(1.7,-1.8);
\draw (4.5,-1.8)--(5.4,-2.8);
\draw (4.5,-1.8)--(4.5,-2.8);
\draw (2.6,-1.8)--(3.8,-3.8);
\draw (2.6,-1.8)--(3.6,-2.8);
\draw (2.6,-1.8)--(0.8,-2.8);
\draw (3.52,-1.8)--(2.4,-3.8);
\draw (3.52,-1.8)--(4.5,-2.8);
\draw (3.52,-1.8)--(3.6,-2.8);
\draw (1.7,-1.8)--(1.7,-2.8);
\draw (1.7,-1.8)--(0.8,-2.8);
\draw (5.4,-2.8)--(3.8,-3.8);
\draw (5.4,-2.8)--(5.2,-3.8);
\draw (1.7,-2.8)--(2.4,-3.8);
\draw (1.7,-2.8)--(1.5,-3.8);
\draw (3.8,-3.8)--(3.35,-4.8);
\draw (3.8,-3.8)--(4.25,-4.8);
\draw (2.4,-3.8)--(2.45,-4.8);
\draw (4.5,-2.8)--(5.2,-3.8);
\draw (3.6,-2.8)--(4.25,-4.8);
\draw (3.6,-2.8)--(2.45,-4.8);
\draw (0.8,-2.8)--(1.5,-3.8);
\draw (0.8,-2.8)--(1.55,-4.8);
\draw (5.2,-3.8)--(4.25,-4.8);
\draw (1.5,-3.8)--(2.45,-4.8);
\draw (3.35,-4.8)--(2.9,-5.8);
\draw (4.25,-4.8)--(2.9,-5.8);
\draw (1.55,-4.8)--(2.9,-5.8);
\draw (2.45,-4.8)--(2.9,-5.8);
\draw (3.08,-0.8) node () {};
\draw (4.5,-1.8) node () {};
\draw (2.6,-1.8) node () {};
\draw (3.52,-1.8) node () {};
\draw (1.7,-1.8) node () {};
\draw (5.4,-2.8) node () {};
\draw (1.7,-2.8) node () {};
\draw (3.8,-3.8) node () {};
\draw (2.4,-3.8) node () {};
\draw (4.5,-2.8) node () {};
\draw (3.6,-2.8) node () {};
\draw (0.8,-2.8) node () {};
\draw (5.2,-3.8) node () {};
\draw (1.5,-3.8) node () {};
\draw (3.35,-4.8) node () {};
\draw (4.25,-4.8) node () {};
\draw (1.55,-4.8) node () {};
\draw (2.45,-4.8) node () {};
\draw (2.9,-5.8) node () {};
\end{tikzpicture}


==> tikz/ordinal.tikz <==
\tikzstyle{every node}=[draw=none, fill=none, shape=rectangle, inner sep = 0.3333em]


\begin{tikzpicture}
\draw [->] (0,0) -- (7.7,0);%
\draw [->] (0,0) -- (0,5.7);%
\draw (-.075,.2) -- (.075,.2);%
\draw (-.075,1.2) -- (.075,1.2);%
\draw (-.075,2.2) -- (.075,2.2);%
\draw (-.075,3.2) -- (.075,3.2);%
\draw (-.075,4.2) -- (.075,4.2);%
\draw (-.075,5.2) -- (.075,5.2);%
\draw (.2,-.075) -- (.2,.075);%
\draw (1.2,-.075) -- (1.2,.075);%
\draw (2.2,-.075) -- (2.2,.075);%
\draw (3.2,-.075) -- (3.2,.075);%
\draw (4.2,-.075) -- (4.2,.075);%
\draw (5.2,-.075) -- (5.2,.075);%
\draw (6.2,-.075) -- (6.2,.075);%
\draw (7.2,-.075) -- (7.2,.075);%

\draw(0.2,-.2) node [label={[rotate=45,anchor=east,text depth=-1ex]0}]
{};%
\draw(1.2,-.2) node [label={[rotate=45,anchor=east,text depth=-1ex]private messages}]
{};%
\draw(2.2,-.2) node [label={[rotate=45,anchor=east,text depth=-1ex]group messages}] {};%
\draw(3.2,-.2) node [label={[rotate=45,anchor=east,text depth=-1ex]mobile first}] {};%
\draw(4.2,-.2) node [label={[rotate=45,anchor=east,text depth=-1ex]ads}] {};%
\draw(5.2,-.2) node [label={[rotate=45,anchor=east,text depth=-1ex]stories}] {};%
\draw(6.2,-.2) node [label={[rotate=45,anchor=east,text depth=-1ex]USA-based}] {};%
\draw(7.2,-.2) node [label={[rotate=45,anchor=east,text depth=-1ex]timeline}] {};%

\draw(0,0.1) node [label={[anchor=east,text depth=-1ex]0}] {};%
\draw(0,1.1) node [label={[anchor=east,text depth=-1ex]USA-based}] {};%
\draw(0,2.1) node [label={[anchor=east,text depth=-1ex]ads}] {};%
\draw(0,3.1) node [label={[anchor=east,text depth=-1ex]premium}] {};%
\draw(0,4.1) node [label={[anchor=east,text depth=-1ex]private messages}] {};%
\draw(0,5.4) node [label={[anchor=east,text depth=-1ex, align=right]$\left.\begin{tabular}{r}group messages\\mobile first\\timeline\end{tabular}\right\}$}] {};%


\draw(2.2,2.2) node [label={[anchor=west,text depth=-1ex]Facebook},fill,shape=circle,inner sep = 1.5] {};%
\draw(7.2,2.2) node [label={[anchor=west,text depth=-1ex]Instagram},fill,shape=circle,inner sep = 1.5] {};%
\draw(1.2,4.2) node [label={[anchor=west,text depth=-1ex]Reddit},fill,shape=circle,inner sep = 1.5] {};%
\draw(6.2,2.2) node [label={[anchor=south,text depth=-1ex]Snapchat},fill,shape=circle,inner sep = 1.5] {};%
\draw(3.2,0.2) node [label={[anchor=west,text depth=-1ex]Telegram},fill,shape=circle,inner sep = 1.5] {};%
\draw(5.2,0.5) node [label={[anchor=west,text depth=-1ex]TikTok,}] {};%
\draw(4.2,5.2) node [label={[anchor=west,text depth=-1ex]Twitter},fill,shape=circle,inner sep = 1.5] {};%
\draw(5.2,0.2) node [label={[anchor=west,text depth=-1ex]WeChat},fill,shape=circle,inner sep = 1.5] {};%
\draw(3.2,1.2) node [label={[anchor=west,text depth=-1ex]WhatsApp},fill,shape=circle,inner sep = 1.5] {};%
\draw(0.2,3.2) node [label={[anchor=west,text depth=-1ex]YouTube},fill,shape=circle,inner sep = 1.5] {};%
\end{tikzpicture}
